A Novel Approach for Direct Measurement of the Stretch Factor in Laminar Premixed Hydrogen-Air Flames Affected by Thermodiffusive Instabilities

This study introduces a novel experimental configuration using OH-PLIF imaging to directly determine the stretch factor ($I_0$) in laminar premixed hydrogen flames transitioning from a quasi-stable to a thermodiffusively unstable regime. A rod-anchored V-flame is stabilised in a laminar premixed reactant flow. Near the anchoring rod, the mildly strained flame remains quasi-stable, exhibiting a smooth surface and a well-defined inclination angle ($\theta_{\mathrm{s}}$) to the main flow. This stable branch is associated with a burning rate $S_{\mathrm{s}}$. Farther downstream, the flame abruptly transitions to a regime dominated by thermodiffusive (TD) instabilities, characterised by cellular structures and a wrinkled surface. The distance between this transition and the anchor decreases with increasing equivalence ratio. This TD-unstable branch exhibits a larger mean flame-surface angle ($\theta_{\mathrm{u}}$), enabling direct determination of the flame-speed increase, $S_{\mathrm{u}}/S_{\mathrm{s}}$. It is assumed that this ratio represents the normalised flame consumption speed, $S_{\mathrm{c}}/S_{\mathrm{L}}$. Determination of $I_0$ additionally requires the increase in flame-surface area caused by the thermodiffusive instabilities. Three complementary methods are therefore used to evaluate the surface area of the TD-unstable branch ($A$) relative to a smooth reference area ($A_0$), yielding consistent trends in $A/A_0$ over the investigated equivalence-ratio range. The resulting $I_0$ values, with the main uncertainty arising from $A$, decrease monotonically with increasing equivalence ratio, from about 1.1--1.3 at $\phi=0.35$ to 0.8--0.9 at $\phi=0.40$, consistent with theoretical predictions. Additional numerical simulations in a reduced two-dimensional representation reproduce the same transition behaviour and yield qualitatively consistent results.

==> data/data_flame_front_simulation.csv <==
segment_id,x,y
2,0.10027350509059388,0.03998437523841858
2,0.1002791542514308,0.03986997073129864
2,0.1002926411632987,0.039755566224178696
2,0.10031109107392742,0.039641161717058754
2,0.10033232649063172,0.039526757209938826
2,0.10035499048957833,0.039412352702818884
2,0.10038021834585321,0.03929794819569894
2,0.10040938925142756,0.039183543688579
2,0.10043186978976613,0.03911161090277859
2,0.10046400496973514,0.03906913918145906
2,0.10054515566463781,0.03895473467433913
2,0.10061023593939086,0.03884033016721919
2,0.10066865514018399,0.03872592566009925
2,0.10071763517774737,0.03863784474227082
2,0.10074807337884517,0.038611521152979306
2,0.10086399935844798,0.03849711664585938
2,0.10095138280898726,0.038382712138739436
2,0.10100340056572861,0.038309437851221366
2,0.10105406581356782,0.038268307631619494
2,0.10116214920920467,0.03815390312449955
2,0.10124062140179559,0.03803949861737961
2,0.10128916595370985,0.03794528666868282
2,0.10130593618000618,0.03792509411025968
2,0.1013663273887193,0.03781068960313974
2,0.10139549437471437,0.0376962850960198
2,0.10139355445245961,0.03758188058889986
2,0.10135188829819175,0.03746747608177993
2,0.10128916595370985,0.03739292797549247
2,0.1012545373969694,0.03735307157465999
2,0.10103066473164816,0.037238667067540046
2,0.10100340056572861,0.03723045832090601
2,0.10071763517774739,0.03716464322805621
2,0.10057526274076468,0.037124262560420104
2,0.10043186978976613,0.03708570843534206
2,0.10031021225414333,0.03700985805330016
2,0.10014610440178491,0.03691033181704652
2,0.10013420431749973,0.036895453546180235
2,0.10007176619734653,0.03678104903906029
2,0.10002139479097491,0.03666664453194035
2,0.09997791780582058,0.03655224002482041
2,0.09994058971566912,0.03643783551770048
2,0.09990934355608218,0.03632343101058054
2,0.09988311066749561,0.0362090265034606
2,0.09986033901380366,0.03610047751840733
2,0.09985928204647036,0.036094621996340656
2,0.09983689342800843,0.035980217489220714
2,0.09980327764579554,0.035865812982100786
2,0.09975017987560135,0.035751408474980845
2,0.09966343012835781,0.0356370039678609
2,0.09957457362582245,0.03555855830302543
2,0.0992888082378412,0.03562462008771118
2,0.09927668256756902,0.0356370039678609
2,0.09915528185204525,0.035751408474980845
2,0.0990264293613467,0.035865812982100786
2,0.09900304284985997,0.035882993476970965
2,0.09891268071186383,0.035980217489220714
2,0.09881950392476252,0.036094621996340656
2,0.0987281255452103,0.03620902650346059
2,0.09871727746187872,0.036219888323085675
2,0.09859428287368448,0.03632343101058054
2,0.09848681791622818,0.03643783551770048
2,0.0984315120738975,0.03648945780109859
2,0.0983242403859979,0.03655224002482041
2,0.09815719061557777,0.03666664453194035
2,0.09814574668591626,0.0366731317406551
2,0.09785998129793502,0.0367727636637776
2,0.09780604995647399,0.03678104903906029
2,0.0975742159099538,0.03680439674656814
2,0.09731012357185631,0.03678104903906029
2,0.09728845052197256,0.03677799755568392
2,0.09700268513399132,0.03667178327765947
2,0.09699414337070082,0.03666664453194035
2,0.09684557784753278,0.03655224002482041
2,0.09671691974601007,0.03646452048277088
2,0.09668834955637864,0.036437835517700475
2,0.09658657112662236,0.03632343101058054
2,0.09646963449750438,0.0362090265034606
2,0.09643115435802885,0.03617496879723614
2,0.09633808238476184,0.036094621996340656
2,0.09619094136881609,0.035980217489220714
2,0.09614538897004762,0.03594894621006702
2,0.09585962358206639,0.03587928865784046
2,0.09557385819408515,0.03593629924845542
2,0.09548037718833631,0.035980217489220714
2,0.09528809280610391,0.03605841166707123
2,0.09517879285771295,0.036094621996340656
2,0.09500232741812267,0.0361399912120644
2,0.09471656203014145,0.036117482331176794
2,0.09466224824157454,0.036094621996340656
2,0.09444504992360041,0.035980217489220714
2,0.09443079664216021,0.035971636388813844
2,0.0942692970524538,0.035865812982100786
2,0.09414503125417897,0.035777025136123936
2,0.0940195454699634,0.035751408474980845
2,0.09385926586619774,0.035708594083445636
2,0.09376890538641833,0.035751408474980845
2,0.09357350047821651,0.03586449069271975
2,0.09357240228287768,0.035865812982100786
2,0.09348242261864818,0.035980217489220714
2,0.09341312411934724,0.036094621996340656
2,0.09335602033538717,0.0362090265034606
2,0.09330448927172333,0.03632343101058054
2,0.09328773509023527,0.03635804648534962
2,0.0932317825785617,0.03643783551770048
2,0.09315980420393577,0.03655224002482041
2,0.09309828952874347,0.03666664453194035
2,0.09303879035109386,0.03678104903906029
2,0.09300196970225404,0.03683899142147805
2,0.09293173348241407,0.036895453546180235
2,0.09280992718377623,0.03700985805330016
2,0.0927162043142728,0.03710857320339932
2,0.09268694668322357,0.037124262560420104
2,0.09247986175068793,0.037238667067540046
2,0.09243043892629157,0.03726543816070281
2,0.09217962338860725,0.03735307157465999
2,0.09214467353831034,0.03736390045241651
2,0.0918589081503291,0.037407902757088496
2,0.09157314276234786,0.03742100274773737
2,0.09128737737436662,0.037401865511901
2,0.09100161198638541,0.037359475359472684
2,0.09097570328762628,0.03735307157465999
2,0.09071584659840416,0.037276990672658106
2,0.09060861929535743,0.037238667067540046
2,0.09043008121042292,0.03716978547752424
2,0.09033661918229635,0.037124262560420104
2,0.09014431582244169,0.037033775179007
2,0.09010588344400375,0.037009858053300156
2,0.08992639627506238,0.036895453546180235
2,0.08985855043446046,0.03685754304382983
2,0.08977086775312453,0.03678104903906029
2,0.08961750917967254,0.03666664453194035
2,0.08957278504647923,0.03663697227514303
2,0.08950199680349664,0.03655224002482041
2,0.08940074501208459,0.03643783551770048
2,0.08928701965849799,0.03634346520444892
2,0.08927357168249433,0.03632343101058055
2,0.08921339482898413,0.0362090265034606
2,0.08915236688544928,0.036094621996340656
2,0.08908021644267831,0.035980217489220714
2,0.08900125427051675,0.03587518207755446
2,0.08899792237384013,0.035865812982100786
2,0.08896832757661818,0.035751408474980845
2,0.08894518019678238,0.0356370039678609
2,0.08892800972341167,0.03552259946074096
2,0.08891583291510216,0.03540819495362103
2,0.08890862808562881,0.03529379044650109
2,0.08890614938254952,0.03517938593938115
2,0.08890778293592075,0.03506498143226121
2,0.08891234269821985,0.034950576925141266
2,0.08891876437853138,0.03483617241802134
2,0.08892529895591038,0.0347217679109014
2,0.08893027209871025,0.034607363403781455
2,0.0889308101978101,0.03449295889666151
2,0.08892265331647974,0.034378554389541585
2,0.08890140965651028,0.03426414988242164
2,0.0888580800523711,0.0341497453753017
2,0.08877834274321131,0.03403534086818176
2,0.08871548888253551,0.033975647184797925
2,0.08847402400286046,0.03392093636106182
2,0.08842972349455429,0.033913981941825586
2,0.0884105085846798,0.03392093636106182
2,0.08814395810657305,0.03398963497879215
2,0.08805633756406536,0.03403534086818176
2,0.08785819271859181,0.03412124374390949
2,0.0877963850756385,0.0341497453753017
2,0.08757242733061057,0.03423881654742712
2,0.0874726126674289,0.03426414988242164
2,0.08728666194262935,0.03429740757339894
2,0.08700089655464811,0.03428104662585889
2,0.08695694832603747,0.03426414988242164
2,0.08671513116666688,0.034158333624685316
2,0.08670559883030461,0.0341497453753017
2,0.08661537777506914,0.03403534086818176
2,0.08652468238399708,0.03392093636106182
2,0.08642936577868564,0.03381143995847345
2,0.08642742391395447,0.03380653185394189
2,0.0863984906235472,0.03369212734682195
2,0.08637908706064246,0.03357772283970201
2,0.08636585791498674,0.033463318332582065
2,0.08635658195390694,0.03334891382546214
2,0.08634897674359596,0.033234509318342195
2,0.08634033558116375,0.033120104811222253
2,0.08632687398017662,0.03300570030410231
2,0.08630284650123685,0.03289129579698237
2,0.08625965388834816,0.03277689128986244
2,0.08618314248116912,0.0326624867827425
2,0.0861436003907044,0.032621634465406675
2,0.08585783500272318,0.032562798115516184
2,0.08557206961474194,0.032661087331005687
2,0.08556958253376903,0.0326624867827425
2,0.08534532383975178,0.03277689128986244
2,0.0852863042267607,0.03280084518066541
2,0.08506150352327287,0.03289129579698237
2,0.08500053883877945,0.03291096598320139
2,0.08471477345079823,0.03294687027341623
2,0.084429008062817,0.032915144486309535
2,0.08436283086166257,0.03289129579698237
2,0.08414324267483576,0.032802413605420584
2,0.08410577326510128,0.03277689128986244
2,0.08395358310237878,0.0326624867827425
2,0.08385747728685453,0.03260296571303774
2,0.08380964754824831,0.03254808227562256
2,0.08371852885079797,0.03243367776850262
2,0.08358945994254725,0.03231927326138269
2,0.08357171189887329,0.032304510910539985
2,0.08351976099666764,0.03220486875426275
2,0.08346393651195683,0.032090464247142805
2,0.08339733117970408,0.031976059740022864
2,0.08331005351085793,0.03186165523290292
2,0.08328594651089206,0.03183066475532559
2,0.0832608805948306,0.031747250725782994
2,0.08323304786780257,0.03163284621866305
2,0.0832104307587185,0.03151844171154311
2,0.08319190516101375,0.03140403720442317
2,0.08317825478452706,0.03128963269730324
2,0.08317051593953838,0.0311752281901833
2,0.08316934505299924,0.031060823683063354
2,0.08317415012515479,0.030946419175943412
2,0.08318408521191438,0.030832014668823474
2,0.08319761029751291,0.030717610161703546
2,0.08321351954640441,0.0306032056545836
2,0.08323097172076616,0.030488801147463662
2,0.08324823617844324,0.030374396640343724
2,0.08326235859208758,0.03025999213322378
2,0.08326936640786156,0.030145587626103854
2,0.08326272132236037,0.03003118311898391
2,0.08322993905813637,0.029916778611863967
2,0.08314580042035885,0.029802374104744025
2,0.08300018112291083,0.029712380891004714
2,0.08271441573492959,0.029717348797198333
2,0.08244103357481357,0.02980237410474403
2,0.08242865034694835,0.02980493477309859
2,0.08214288495896711,0.029886449719767838
2,0.08194534211952617,0.029916778611863964
2,0.08185711957098589,0.029925592555430473
2,0.08178582520258597,0.029916778611863964
2,0.08157135418300465,0.029878889365359172
2,0.08141315148508924,0.029802374104744025
2,0.08128558879502341,0.029739507689310184
2,0.0812323414897643,0.029687969597624098
2,0.08112510887623305,0.029573565090504156
2,0.08099982340704218,0.029472610795352468
2,0.08099115943199868,0.029459160583384214
2,0.08093733733070468,0.029344756076264272
2,0.08088519027557114,0.02923035156914433
2,0.08082709195769484,0.029115947062024403
2,0.08075753452716733,0.02900154255490446
2,0.08071405801906095,0.028935207568525495
2,0.0807011655894424,0.02888713804778452
2,0.08067757060328107,0.028772733540664577
2,0.0806579780495084,0.02865832903354465
2,0.08064124029164209,0.028543924526424708
2,0.08062731303652085,0.028429520019304762
2,0.0806160759442903,0.028315115512184824
2,0.08060763854480724,0.028200711005064882
2,0.08060212506020942,0.028086306497944954
2,0.08059946831515782,0.027971901990825013
2,0.08059954988595039,0.02785749748370507
2,0.08060197462927879,0.027743092976585133
2,0.08060630403786774,0.0276286884694652
2,0.0806120455263953,0.02751428396234526
2,0.08061876039704946,0.027399879455225318
2,0.0806259182586194,0.027285474948105376
2,0.08063298755080776,0.027171070440985434
2,0.08063913167198268,0.027056665933865506
2,0.08064319336064465,0.026942261426745565
2,0.08064357915989664,0.026827856919625623
2,0.08063809054864211,0.02671345241250568
2,0.08062355323421205,0.026599047905385757
2,0.08059602687181544,0.02648464339826581
2,0.08054852725460467,0.02637023889114587
2,0.08047027679259715,0.026255834384025928
2,0.08042829263107971,0.026210536544402238
2,0.08014252724309848,0.026207883499951415
2,0.08008330652320084,0.026255834384025928
2,0.07991943076971296,0.02637023889114587
2,0.07985676185511724,0.02640588712861009
2,0.07978675846870532,0.02648464339826581
2,0.07968600703914441,0.026599047905385753
2,0.07958085934933425,0.02671345241250568
2,0.079570996467136,0.02672251687135531
2,0.0794725406944199,0.026827856919625623
2,0.07938031297379557,0.026942261426745565
2,0.07928806048162997,0.027056665933865506
2,0.07928523107915478,0.027059525631562328
2,0.07915454183482651,0.027171070440985434
2,0.07904825026196009,0.027285474948105376
2,0.07899946569117355,0.027332089744301697
2,0.07889530471675228,0.027399879455225318
2,0.07875055827602058,0.02751428396234526
2,0.0787137003031923,0.027540648972322005
2,0.07853984129927334,0.0276286884694652
2,0.07842793491521106,0.02768975714356835
2,0.07829328707139008,0.02774309297658513
2,0.07814216952722983,0.027801040784908256
2,0.07795868135969916,0.02785749748370507
2,0.0778564041392486,0.027885805671799983
2,0.07757063875126737,0.027949261251227302
2,0.07745626204003835,0.027971901990825013
2,0.07728487336328613,0.027999550707232295
2,0.07699910797530489,0.028039588340806186
2,0.07671334258732367,0.028078249725270052
2,0.07664698085897452,0.028086306497944954
2,0.07642757719934243,0.02810640654022212
2,0.0761418118113612,0.02812827437369054
2,0.07585604642337995,0.028145490116630454
2,0.07557028103539871,0.02815686823217883
2,0.07528451564741749,0.02816158814594885
2,0.07499875025943625,0.028159635037522182
2,0.07471298487145502,0.028151617113362302
2,0.07442721948347378,0.028137895778144274
2,0.07414145409549255,0.0281178725676618
2,0.07385568870751132,0.02808965569786625
2,0.07383466615762974,0.028086306497944954
2,0.07356992331953008,0.02803466799498401
2,0.07330692772721023,0.027971901990825013
2,0.07328415793154884,0.027965308207530345
2,0.0730092122888686,0.02785749748370507
2,0.0729983925435676,0.027853004731806567
2,0.07284035030895997,0.02774309297658513
2,0.07271262715558638,0.02766859460632089
2,0.07267540664597218,0.027628688469465198
2,0.07258814321619696,0.02751428396234526
2,0.07248621802719038,0.027399879455225318
2,0.07242686176760514,0.027337499574163475
2,0.07240484221142988,0.027285474948105376
2,0.07237017342370794,0.027171070440985438
2,0.0723426973407086,0.027056665933865506
2,0.07231990255737603,0.026942261426745565
2,0.07230014188095854,0.026827856919625623
2,0.07228210591991688,0.02671345241250568
2,0.072263384525588,0.026599047905385753
2,0.07224086192150084,0.02648464339826581
2,0.07221047233907887,0.02637023889114587
2,0.07216672457509234,0.026255834384025928
2,0.0721410963796239,0.026205135696476443
2,0.0720870625212233,0.026141429876905986
2,0.07191779316711171,0.026027025369786058
2,0.07185533099164267,0.02599833638210683
2,0.07174219296651034,0.026027025369786058
2,0.07156956560366144,0.0260565900292327
2,0.07143840198323731,0.026141429876905986
2,0.0712838002156802,0.02622750601692868
2,0.07124129293346541,0.026255834384025928
2,0.07106970468442964,0.02637023889114587
2,0.07099803482769897,0.02641178321484004
2,0.07084275367801907,0.02648464339826581
2,0.07071226943971773,0.026539028171384323
2,0.07043896898731043,0.026599047905385753
2,0.0704265040517365,0.026601058360837232
2,0.07036779431545592,0.026599047905385753
2,0.07014073866375527,0.026586370101654495
2,0.06985497327577403,0.026511436204812115
2,0.06979285993444011,0.02648464339826581
2,0.06956920788779278,0.026383227670899602
2,0.0695487184728536,0.02637023889114587
2,0.06938593271519154,0.026255834384025928
2,0.06928344249981155,0.02619588747210062
2,0.06922246971930401,0.02614142987690599
2,0.06909131685161873,0.026027025369786058
2,0.06899767711183033,0.025963127176352838
2,0.06895102653379746,0.02591262086266612
2,0.06884830558240099,0.025798216355546175
2,0.06871191172384908,0.025691149615118484
2,0.06870565228527827,0.025683811848426233
2,0.06862200736692059,0.025569407341306305
2,0.06851933386167115,0.025455002834186363
2,0.06842614633586785,0.025377080116458894
2,0.0683998442356816,0.025340598327066425
2,0.06832469206385415,0.02522619381994648
2,0.06823055066164181,0.025111789312826538
2,0.06814038094788662,0.025030296026709538
2,0.06811938880312371,0.02499738480570661
2,0.06805461828827043,0.024882980298586672
2,0.06797978284293826,0.024768575791466726
2,0.06787462118910555,0.024654171284346785
2,0.06785461555990538,0.02463456254158109
2,0.06780864246193939,0.024539766777226857
2,0.06775504010986218,0.024425362270106915
2,0.0676928026382688,0.024310957762986973
2,0.067610000998134,0.02419655325586703
2,0.06756885017192416,0.0241472494282056
2,0.06754396243460395,0.02408214874874709
2,0.06750564042024182,0.023967744241627162
2,0.06746765485666738,0.02385333973450722
2,0.06742643315605454,0.02373893522738728
2,0.06737911611304259,0.023624530720267337
2,0.067322745188896,0.02351012621314741
2,0.06728308478394292,0.02343633892278924
2,0.06727395879068324,0.023395721706027467
2,0.06725320111145873,0.023281317198907525
2,0.06723538185692181,0.023166912691787583
2,0.06722040916830142,0.02305250818466764
2,0.06720818235270513,0.022938103677547714
2,0.06719839910474884,0.02282369917042777
2,0.06719151181221086,0.02270929466330783
2,0.06718780940391533,0.02259489015618789
2,0.06718740881266888,0.022480485649067954
2,0.0671905383565296,0.022366081141948012
2,0.06719716492246659,0.022251676634828077
2,0.06720702216564539,0.02213727212770814
2,0.06722039147519115,0.0220228676205882
2,0.06723738416365854,0.02190846311346826
2,0.06725827568986253,0.021794058606348324
2,0.06728308478394292,0.02168631414955542
2,0.06728685015036052,0.021679654099228382
2,0.06735390039278097,0.021565249592108447
2,0.06741062692762614,0.021450845084988505
2,0.06746016619958443,0.021336440577868564
2,0.0675080035152502,0.02122203607074863
2,0.06755935717676448,0.021107631563628687
2,0.06756885017192416,0.021088712810314974
2,0.06765131361646337,0.020993227056508752
2,0.06772929652809839,0.02087882254938881
2,0.06779768617590165,0.020764418042268876
2,0.06785461555990538,0.02066650112361302
2,0.0678704247411304,0.020650013535148934
2,0.06796229976268404,0.020535609028028992
2,0.06803492421200065,0.020421204520909057
2,0.06809654354272628,0.020306800013789116
2,0.06814038094788662,0.020210752483081282
2,0.06815247743851392,0.02019239550666918
2,0.06820868485923862,0.02007799099954924
2,0.06824773465362849,0.019963586492429304
2,0.06827188298283739,0.019849181985309362
2,0.06828077023871071,0.019734777478189428
2,0.06827241900134182,0.019620372971069486
2,0.06824408515175719,0.019505968463949544
2,0.06819030548187187,0.01939156395682961
2,0.06814038094788662,0.019323175590392108
2,0.06810572333686027,0.019277159449709667
2,0.06797773362604109,0.019162754942589733
2,0.06785461555990538,0.019088791799522123
2,0.06776683438889919,0.01904835043546979
2,0.06756885017192416,0.018978761522448394
2,0.06734330624102583,0.018933945928349856
2,0.06728308478394292,0.01892321231033339
2,0.06699731939596168,0.01890756832823707
2,0.06672540923268214,0.018933945928349856
2,0.06671155400798044,0.018935138786884312
2,0.0664257886199992,0.019005677777005736
2,0.0663250628897805,0.01904835043546979
2,0.06614002323201798,0.01912194781125208
2,0.06606348651177948,0.019162754942589733
2,0.06585425784403674,0.019272191831223945
2,0.06584543069401902,0.019277159449709667
2,0.0656350574504871,0.01939156395682961
2,0.0655684924560555,0.019424851778721886
2,0.06539614608994965,0.019505968463949544
2,0.06528272706807428,0.019554858168564893
2,0.06507961673591056,0.019620372971069486
2,0.06499696168009306,0.019643353671134078
2,0.0647111962921118,0.019676279048452906
2,0.06442543090413057,0.01965908074692445
2,0.0642456874623851,0.019620372971069486
2,0.06413966551614933,0.01959254218669132
2,0.06389962392014722,0.019505968463949544
2,0.06385390012816809,0.019487835840258316
2,0.06363878121832996,0.01939156395682961
2,0.06356813474018687,0.019359074307920075
2,0.0633938366978394,0.019277159449709667
2,0.06328236935220563,0.019225251266008988
2,0.06314831091433266,0.019162754942589733
2,0.06299660396422439,0.019092790238671633
2,0.06290472612183177,0.01904835043546979
2,0.06271083857624316,0.01895418647054049
2,0.06267229300653514,0.018933945928349856
2,0.062465413187875185,0.018819541421229914
2,0.06242507318826193,0.018797273211467777
2,0.06227084428245218,0.01870513691410998
2,0.062139307800280694,0.018625547391173156
2,0.0620725080371666,0.018590732406990038
2,0.06186413703935353,0.018476327899870096
2,0.061853542412299456,0.018470358342745307
2,0.06156777702431822,0.018371048128336592
2,0.06139978260080669,0.01836192339275016
2,0.06128201163633698,0.018354732494299166
2,0.061255922275238,0.01836192339275016
2,0.06099624624835576,0.018429921247369377
2,0.06091825267245299,0.018476327899870096
2,0.06073202717046573,0.018590732406990038
2,0.06071048086037452,0.018603320409455646
2,0.060588333381775356,0.01870513691410998
2,0.060462948613735204,0.01881954142122991
2,0.06042471547239328,0.018851461427842497
2,0.060329606497135466,0.018933945928349856
2,0.06021263871395906,0.01904835043546979
2,0.06013895008441204,0.0191151292897487
2,0.060073157423885165,0.019162754942589733
2,0.05992813393001495,0.019277159449709667
2,0.059853184696430806,0.019332137583507512
2,0.05974188713622617,0.01939156395682961
2,0.05956741930844958,0.019485120596867182
2,0.059507874025302325,0.019505968463949544
2,0.059281653920468344,0.0195724939198641
2,0.058995888532487106,0.0196109340986045
2,0.05871012314450587,0.01958655232966308
2,0.058424357756524645,0.019510706570297815
2,0.058414881658224484,0.01950596846394954
2,0.05821785369329932,0.01939156395682961
2,0.05813859236854341,0.019347475630559344
2,0.0580676220723334,0.019277159449709667
2,0.05796148295231355,0.019162754942589733
2,0.05785282698056217,0.019063969484359504
2,0.057842502011289626,0.01904835043546979
2,0.05778604206547457,0.018933945928349856
2,0.057736489547402375,0.018819541421229914
2,0.057689151683171694,0.01870513691410998
2,0.057641895492457615,0.018590732406990038
2,0.05759362351003987,0.018476327899870096
2,0.05756706159258093,0.01841011682466048
2,0.05755364304901505,0.01836192339275016
2,0.057524127166677014,0.01824751888563022
2,0.05749153120898067,0.018133114378510284
2,0.057453608189246115,0.018018709871390343
2,0.057406238273425295,0.017904305364270408
2,0.05734558744100832,0.017789900857150466
2,0.057281296204599694,0.017694912445815114
2,0.057257114332127,0.01767549635003053
2,0.057081731721005634,0.01756109184291059
2,0.05699553081661847,0.01751691802328878
2,0.05670976542863723,0.017543241652544565
2,0.05668214506552279,0.01756109184291059
2,0.05649104746981386,0.01767549635003053
2,0.056424000040655994,0.01771098971276084
2,0.056338062587428545,0.017789900857150466
2,0.05621749919516604,0.017904305364270408
2,0.05613823465267476,0.017972818990336443
2,0.056085675389874357,0.018018709871390343
2,0.05596135357836232,0.018133114378510284
2,0.05585246926469353,0.018230830992007205
2,0.05582649879154358,0.01824751888563022
2,0.05564821753759963,0.01836192339275016
2,0.055566703876712295,0.01841035496885232
2,0.05539536873076622,0.018476327899870096
2,0.05528093848873106,0.018514022225257904
2,0.05499517310074982,0.0185478889906699
2,0.05470940771276858,0.018518910679124704
2,0.05457361536538301,0.018476327899870096
2,0.05442364232478736,0.01842148803739135
2,0.05433063340198424,0.01836192339275016
2,0.05414888496040834,0.01824751888563022
2,0.05413787693680612,0.018240442551940694
2,0.05405187434960233,0.018133114378510284
2,0.05396344468604798,0.018018709871390343
2,0.05385904388700625,0.017904305364270408
2,0.05385211154882488,0.017896329101854312
2,0.053804329942823866,0.017789900857150466
2,0.05376087263363331,0.01767549635003053
2,0.053720468788525315,0.01756109184291059
2,0.053679727758764985,0.017446687335790648
2,0.05363731013710832,0.017332282828670713
2,0.053591453163657835,0.01721787832155077
2,0.053566346160843645,0.017158783070141008
2,0.053545107147933944,0.017103473814430836
2,0.05349707430588063,0.016989069307310894
2,0.05343679024161167,0.01687466480019096
2,0.05335963290541373,0.016760260293071018
2,0.05328058077286242,0.016667810348137184
2,0.05323385110575961,0.016645855785951083
2,0.052994815384881176,0.016552622761876103
2,0.052709049996899945,0.016620820350636768
2,0.05267701445168491,0.016645855785951083
2,0.052525820863651776,0.016760260293071018
2,0.05242328460891871,0.016833571493226965
2,0.05238187762537447,0.01687466480019096
2,0.052271275793841165,0.016989069307310894
2,0.052163593773347124,0.017103473814430836
2,0.05213751922093747,0.01712676730335934
2,0.05202907600373607,0.01721787832155077
2,0.05190786983491094,0.017332282828670713
2,0.051851753832956246,0.017377246132509495
2,0.05173130061465146,0.017446687335790648
2,0.05156598844497501,0.017544579537756944
2,0.05151784628247882,0.01756109184291059
2,0.05128022305699377,0.01762696050648558
2,0.05099445766901253,0.017649024792439155
2,0.05070869228103131,0.017606883338511903
2,0.050574517499865385,0.01756109184291059
2,0.05042292689305007,0.017502565518541072
2,0.0503356636690252,0.017446687335790648
2,0.05015031250822647,0.017332282828670713
2,0.050137161505068834,0.017324146263628368
2,0.050047357039211704,0.01721787832155077
2,0.0499477234277181,0.017103473814430836
2,0.049851396117087596,0.01701235412057046
2,0.04983712217138682,0.016989069307310894
2,0.049783312298509366,0.01687466480019096
2,0.049735243530312195,0.016760260293071018
2,0.04968751069965817,0.016645855785951083
2,0.04963822488041337,0.01653145127883114
2,0.049586125200299015,0.0164170467717112
2,0.04956563072910636,0.016369128899623026
2,0.04954786905810464,0.016302642264591265
2,0.0495192008783944,0.016188237757471323
2,0.04948853356416595,0.016073833250351388
2,0.04945375184726573,0.015959428743231446
2,0.04941095394797296,0.01584502423611151
2,0.049356935066686675,0.01573061972899157
2,0.04928499831564227,0.015616215221871628
2,0.049279865341125134,0.01560901620081703
2,0.04916945129170923,0.015501810714751693
2,0.049000618526518436,0.015387406207631751
2,0.048994099953143896,0.015383605420773773
2,0.04870833456516266,0.015350072916448305
2,0.04859006501182443,0.015387406207631751
2,0.04842256917718142,0.015429321757191493
2,0.04828612575988109,0.015501810714751693
2,0.04813680378920018,0.01556987825065933
2,0.04805038155412919,0.015616215221871628
2,0.04785103840121896,0.015712186001683285
2,0.04780180918425676,0.01573061972899157
2,0.04756527301323772,0.015802957601102504
2,0.047279507625256484,0.01583401000010063
2,0.046993742237275246,0.015788613245102744
2,0.04684170805819453,0.01573061972899157
2,0.04670797684929402,0.015673714961740127
2,0.04662114626181034,0.015616215221871628
2,0.04645428739776033,0.015501810714751693
2,0.046422211461312785,0.015480353430138122
2,0.04632769665210513,0.015387406207631751
2,0.046211227183866985,0.015273001700511817
2,0.04613644607333155,0.015208496320847135
2,0.0460887387194676,0.015158597193391875
2,0.045985499887728334,0.01504419268627194
2,0.04586279732093556,0.014929788179151998
2,0.04585068068535031,0.01491937085848423
2,0.04573357224140675,0.014815383672032063
2,0.04558266271746113,0.014700979164912122
2,0.04556491529736907,0.014688744669394856
2,0.04537339697899774,0.01458657465779218
2,0.04527914990938785,0.014542115973973235
2,0.045007784628519336,0.014472170150672245
2,0.04499338452140661,0.014468512066460996
2,0.04470761913342537,0.014438763432733221
2,0.04442185374544414,0.014435238439113752
2,0.0441360883574629,0.014435493095426369
2,0.04385032296948167,0.014423445805156691
2,0.043564557581500435,0.014392284402155278
2,0.04336794746572452,0.014357765643552303
2,0.0432787921935192,0.014339193429691489
2,0.042993026805537966,0.014267447505361918
2,0.042906289027921485,0.014243361136432368
2,0.04270726141755673,0.014183168165354022
2,0.042523519607794866,0.014128956629312427
2,0.0424214960295755,0.014096548289312383
2,0.04214509074975477,0.014014552122192492
2,0.04213573064159426,0.01401153093806161
2,0.04184996525361303,0.013921159499575498
2,0.041783801417084925,0.01390014761507255
2,0.04156419986563179,0.01382703873136525
2,0.04144377303678401,0.013785743107952615
2,0.041278434477650554,0.013726628613286202
2,0.041130713222072124,0.013671338600832673
2,0.04099266908966932,0.013617584589482775
2,0.04083921331925294,0.013556934093712732
2,0.040706903701688085,0.013503232205865719
2,0.040546975137272664,0.013442529586592797
2,0.040421138313706854,0.013393660054279959
2,0.040215148921434185,0.013328125079472855
2,0.04013537292572562,0.013301508274497779
2,0.039849607537744386,0.013235078444825434
2,0.03969043030229974,0.01321372057235292
2,0.03956384214976315,0.013194796657270715
2,0.03927807676178191,0.013175036056321296
2,0.03899231137380068,0.013165235072123724
2,0.03870654598581944,0.013149817218032694
2,0.03842078059783822,0.01311558864994508
2,0.038351728857847066,0.013099316065232978
2,0.03813501520985697,0.013041302901708539
2,0.03799203730535946,0.012984911558113044
2,0.03784924982187575,0.012924239029836922
2,0.037754013917809526,0.012870507050993102
2,0.0375634844338945,0.012761633597330319
2,0.037554763677719476,0.012756102543873167
2,0.03739489133337715,0.012641698036753225
2,0.037277719045913274,0.012564479624355886
2,0.03721667673965057,0.012527293529633284
2,0.037028307932125304,0.012412889022513349
2,0.036991953657932036,0.012391995504908515
2,0.036746762844437536,0.012298484515393407
2,0.0367061882699508,0.012283274384302814
2,0.03642042288196957,0.01224691561221259
2,0.03613465749398833,0.012276581876247571
2,0.036055914285577494,0.012298484515393407
2,0.0358488921060071,0.012345869048353948
2,0.03562565301924253,0.012412889022513349
2,0.03556312671802586,0.012428381429117615
2,0.03527736133004463,0.012484781470591656
2,0.03499159594206339,0.012504243700719786
2,0.03470583055408216,0.012466334038989783
2,0.03454407931344142,0.012412889022513349
2,0.034420065166100924,0.012365997808330037
2,0.034311990715355505,0.012298484515393407
2,0.03413429977811969,0.012189114823053926
2,0.034128306510421036,0.012184080008273472
2,0.034017890082821176,0.01206967550115353
2,0.03389854838561193,0.011955270994033595
2,0.033848534390138456,0.011911221345419032
2,0.033787454408079724,0.011840866486913654
2,0.03369084939722275,0.011726461979793712
2,0.03357317594320174,0.011612057472673777
2,0.03356276900215722,0.011602641988297562
2,0.03344220452022892,0.011497652965553835
2,0.0332802860954117,0.0113832484584339
2,0.03327700361417599,0.011381120614904988
2,0.03299123822619475,0.011276109697447599
2,0.03285307989504614,0.011268843951313959
2,0.03270547283821352,0.011260694010031727
2,0.03265771578914841,0.011268843951313959
2,0.03241970745023228,0.01130002219850275
2,0.03213394206225104,0.011358014106641853
2,0.03197775103265571,0.0113832484584339
2,0.03184817667426981,0.011398766524035367
2,0.031562411286288575,0.011395500285682354
2,0.031496384163082716,0.0113832484584339
2,0.031276645898307344,0.011333237367511287
2,0.031113431039762093,0.011268843951313959
2,0.030990880510326106,0.011216283164885151
2,0.03088518126606153,0.011154439444194024
2,0.03070511512234488,0.011051100696685115
2,0.03068789467997456,0.011040034937074082
2,0.03052715834893758,0.010925630429954147
2,0.030419349734363638,0.01085803383238568
2,0.030343116025415597,0.010811225922834206
2,0.030144179375228296,0.010696821415714264
2,0.0301335843463824,0.01069106640932466
2,0.029887224558650054,0.010582416908594329
2,0.02984781895840117,0.01056607820704634
2,0.02956205357041993,0.010485463262436327
2,0.02946605966336077,0.010468012401474387
2,0.0292762881824387,0.010431189317294226
2,0.028990522794457463,0.010388506630607551
2,0.02877670125727284,0.010353607894354452
2,0.028704757406476232,0.010339822128178675
2,0.028418992018494994,0.010272768505540484
2,0.0282954762653299,0.01023920338723451
2,0.028133226630513763,0.010190242472497987
2,0.027914902956200506,0.010124798880114576
2,0.027847461242532526,0.010102730215623397
2,0.027561695854551288,0.010020777139618835
2,0.027517934990303,0.010010394372994634
2,0.027275930466570057,0.009948516169129538
2,0.02699016507858882,0.00989840341796476
2,0.026973728903639003,0.009895989865874701
2,0.02670439969060759,0.009851197391616577
2,0.02641863430262635,0.009810149566644402
2,0.026247667359122734,0.009781585358754757
2,0.02613286891464512,0.009758891869236718
2,0.025847103526663882,0.009691603976866147
2,0.025763047776657708,0.009667180851634816
2,0.02556133813868265,0.00960278267219563
2,0.025419672523948868,0.00955277634451488
2,0.025275572750701414,0.009498560206330301
2,0.02511961721809943,0.009438371837394939
2,0.024989807362720176,0.009386870011220481
2,0.024822532337813,0.009323967330275004
2,0.024704041974738945,0.009278247484252062
2,0.02449602254515605,0.009209562823155062
2,0.024418276586757708,0.00918272619460982
2,0.024132511198776477,0.009104478127092414
2,0.024091345967771183,0.009095158316035128
2,0.02384674581079524,0.009035543518923335
2,0.023560980422814008,0.008982010153762154
2,0.02355433977747776,0.008980753808915186
2,0.02327521503483277,0.00892194946675652
2,0.022989449646851533,0.008866746528623381
2,0.02298768559424098,0.00886634930179525
2,0.022703684258870302,0.008795496593531266
2,0.022529321931868768,0.00875194479467531
2,0.022417918870889064,0.008720627497494492
2,0.022132153482907833,0.008642046589585494
2,0.022116673675995287,0.008637540287555368
2,0.021846388094926596,0.008553263561301358
2,0.021743688989594622,0.008523135780435433
2,0.021560622706945365,0.008465135750688739
2,0.021362079857084892,0.008408731273315491
2,0.021274857318964127,0.00838178610743069
2,0.02098909193098289,0.008303351639238218
2,0.020954497689722136,0.008294326766195556
2,0.02070332654300166,0.008223625678846706
2,0.020524635700697,0.008179922259075614
2,0.02041756115502042,0.008150672906866266
2,0.02013179576703919,0.008081089853174695
2,0.0200663459008237,0.00806551775195568
2,0.019846030379057952,0.008007868398700286
2,0.01960424616006027,0.007951113244835738
2,0.01956026499107672,0.0079392122477685
2,0.019274499603095484,0.00786440713292717
2,0.019165417890982608,0.007836708737715796
2,0.018988734215114253,0.0077870153998647685
2,0.018739878280597776,0.007722304230595861
2,0.018702968827133015,0.007711490062555346
2,0.018417203439151777,0.007629953751721908
2,0.018337817229021076,0.0076078997234759185
2,0.018131438051170547,0.0075454375204352785
2,0.017944425562220832,0.0074934952163559845
2,0.01784567266318931,0.007463320186393285
2,0.017559907275208078,0.007384511945933171
2,0.01753995731895396,0.007379090709236043
2,0.01727414188722684,0.007301788442242549
2,0.01713096256586836,0.007264686202116108
2,0.01698837649924561,0.007223631681457862
2,0.016702611111264372,0.007152186068690743
2,0.016695096390871432,0.007150281694996166
2,0.01641684572328314,0.007073787721600525
2,0.01626443159699684,0.007035877187876231
2,0.016131080335301903,0.006998773170705639
2,0.015845314947320666,0.006927246571430528
2,0.015823084859064324,0.00692147268075629
2,0.015559549559339435,0.0068467100504272065
2,0.015407881940420018,0.006807068173636348
2,0.015273784171358197,0.006767950552835291
2,0.014988018783376966,0.006692867307020823
2,0.014987278606795905,0.006692663666516412
2,0.014702253395395729,0.0066085786361232916
2,0.014592337411835236,0.006578259159396471
2,0.014416488007414498,0.006524845890856991
2,0.014198141631760286,0.006463854652276536
2,0.01413072261943326,0.00644299263978778
2,0.013844957231452022,0.0063600692646617425
2,0.013808102610302634,0.006349450145156595
2,0.013559191843470791,0.006272622544692555
2,0.013426332171069852,0.00623504563803666
2,0.013273426455489557,0.006187599665809515
2,0.013027592091099714,0.006120641130916718
2,0.012987661067508323,0.006108457313309504
2,0.012701895679527087,0.006028502954450708
2,0.012615111861409772,0.006006236623796783
2,0.012416130291545851,0.005949996552473804
2,0.012177652642504795,0.005891832116676841
2,0.012130364903564617,0.005878496088166539
2,0.011844599515583382,0.005802697641817564
2,0.011745757315307082,0.0057774276095569
2,0.011558834127602148,0.005724034851239786
2,0.011327901257216458,0.005663023102436965
2,0.011273068739620914,0.005646571982894444
2,0.01098730335163968,0.0055636794160675174
2,0.010936359877658803,0.005548618595317023
2,0.010701537963658442,0.005473406768090169
2,0.010571947576276698,0.005434214088197088
2,0.010415772575677208,0.005383098341025565
2,0.010205482028669546,0.0053198095810771465
2,0.010130007187695973,0.0052949036631095465
2,0.009844241799714739,0.005209563105543562
2,0.009830234167168845,0.005205405073957212
2,0.009558476411733505,0.005119132357178996
2,0.009460553378560596,0.00509100056683727
2,0.00927271102375227,0.005032293782939977
2,0.009074517918319033,0.004976596059717335
2,0.008986945635771036,0.004949238323288077
2,0.008701180247789802,0.0048675822226953705
2,0.008682906961144187,0.004862191552597392
2,0.008415414859808568,0.00477737885924549
2,0.00831589355009093,0.0047477870454774515
2,0.00812964947182733,0.004687551721035576
2,0.007947924220541852,0.004633382538357517
2,0.007843884083846096,0.004599353785518405
2,0.0075712126943944195,0.004518978031237575
2,0.007558118695864861,0.00451464403373393
2,0.007272353307883627,0.0044230274932006075
2,0.007211831096778807,0.00440457352411764
2,0.006986587919902394,0.0043310826329084106
2,0.006852743630713213,0.004290169016997698
2,0.0067008225319211585,0.004239674750261247
2,0.006495019236771056,0.0041757645098777635
2,0.006415057143939924,0.004148535244695075
2,0.006139713429372189,0.004061360002757822
2,0.0061292917559586865,0.004057748807982174
2,0.005843526367977452,0.003959606399212063
2,0.005805861360879751,0.00394695549563788
2,0.005557760979996218,0.003859679651210975
2,0.005477334623265932,0.003832550988517945
2,0.005271995592014984,0.00375960526689657
2,0.005149716148296913,0.0037181464813980034
2,0.0049862302040337494,0.0036598091968464905
2,0.004821241802796552,0.0036037419742780685
2,0.004700464816052515,0.003560229247219806
2,0.00449497331608302,0.0034893374671581268
2,0.004414699428071281,0.0034599619011367916
2,0.004173564253849472,0.003374932960038192
2,0.004128934040090047,0.0033584902325587045
2,0.003854095109683054,0.00326052845291825
2,0.0038431686521088124,0.0032564197056392406
2,0.003557403264127574,0.003149486401381368
2,0.003548681586571352,0.003146123945798315
2,0.0032716378761463404,0.003038613842159278
2,0.0032542586170182164,0.0030317194386783736
2,0.002985872488165106,0.00292636041811812
2,0.002963806470639905,0.002917314931558432
2,0.002700107100183872,0.002810760129570179
2,0.0026817732691999325,0.002802910424438497
2,0.0024143417122026375,0.0026922973069856784
2,0.002405887296227582,0.002688505917318555
2,0.0021437625278180887,0.0025741014101986204
2,0.0021285763242214033,0.002567657091752867
2,0.0019036493548656825,0.0024596969030786786
2,0.001842810936240169,0.0024333962393974684
2,0.0016701206298335206,0.0023452923959587438
2,0.0015570455482589313,0.002294361333162782
2,0.0014436944971563657,0.002230887888838802
2,0.001271280160277697,0.0021497190978808614
2,0.0012175831876303934,0.002116483381718867
2,0.000993986862713086,0.0020020788745989254
2,0.0009855147722964627,0.001997913474043209
2,0.0008430321866656394,0.0018876743674789837
2,0.0006997493843152285,0.001810907767290849
2,0.0006601740137336555,0.0017732698603590488
2,0.0005277580885937091,0.001658865353239107
2,0.0004139839963339942,0.0015891317161610275
2,0.00038466269192390687,0.0015444608461191722
2,0.0003197194626576223,0.0014300563389992305
2,0.00024012710659924308,0.0013156518318792956
2,0.0001800851533754243,0.0012012473247593539
2,0.00016661403296812849,0.001086842817639419
2,0.00016811971526488686,0.0009724383105194773
2,0.00018642201234578983,0.0008580338033995355
2,0.00020046952570474844,0.0007436292962796007
2,0.00020386725651397178,0.0006292247891596589
2,0.0002039508900455755,0.0005148202820397241
2,0.00020403452357717908,0.0004004157749197823
2,0.00020411815710878227,0.0002860112677998475
2,0.00020420179064038548,0.0001716067606799057
2,0.00020428542417198967,5.7202253559970884e-05
2,0.00020436905770359324,-5.7202253559970884e-05
2,0.0002044526912351963,-0.00017160676067991265
2,0.00020453632476680019,-0.0002860112677998475
2,0.00020461995829840337,-0.00040041577491978925
2,0.00020470359183000708,-0.0005148202820397241
2,0.00020478722536161045,-0.0006292247891596658
2,0.00020147561933961015,-0.0007436292962796007
2,0.0001873071426441458,-0.0008580338033995424
2,0.00016878741324916302,-0.0009724383105194842
2,0.0001674683136297596,-0.001086842817639419
2,0.00018098541128711102,-0.0012012473247593608
2,0.00024074020592477693,-0.0013156518318792956
2,0.000320103071976061,-0.0014300563389992374
2,0.0003850212040729093,-0.001544460846119172
2,0.0004139839963339942,-0.0015886667811702744
2,0.0005282885797433488,-0.001658865353239114
2,0.0006598788930577219,-0.0017732698603590488
2,0.0006997493843152285,-0.0018111126386845798
2,0.000842952775219174,-0.0018876743674789906
2,0.0009855147722964627,-0.001998318578428349
2,0.000993133543608659,-0.0020020788745989324
2,0.001216717107782824,-0.002116483381718867
2,0.001271280160277697,-0.0021504058969949204
2,0.0014417655532131496,-0.002230887888838809
2,0.0015570455482589313,-0.0022955771022643776
2,0.0016677702390187057,-0.0023452923959587438
2,0.001842810936240169,-0.0024343183386471815
2,0.0019015144350712672,-0.0024596969030786855
2,0.0021285763242214033,-0.002567801316376741
2,0.0021435348949225513,-0.0025741014101986204
2,0.002406795949129827,-0.002688505917318562
2,0.0024143417122026375,-0.002691872131416092
2,0.0026833549456962975,-0.002802910424438497
2,0.0027001071001838714,-0.002810070590053569
2,0.002965705625353254,-0.0029173149315584387
2,0.002985872488165106,-0.0029255769009237913
2,0.0032549778705114004,-0.0030317194386783805
2,0.0032716378761463404,-0.003038344200616267
2,0.003549469355228932,-0.0031461239457983153
2,0.0035574032641275746,-0.0031491881504440546
2,0.0038431686521088124,-0.003255915541029438
2,0.0038554487736594365,-0.003260528452918257
2,0.004128934040090047,-0.0033591361121102347
2,0.0041715149944333615,-0.003374932960038192
2,0.004414699428071281,-0.003460384963900909
2,0.004493733822122913,-0.0034893374671581337
2,0.004700464816052515,-0.00356107070001624
2,0.0048186391948909476,-0.0036037419742780685
2,0.0049862302040337494,-0.003660768130686386
2,0.005147307312734573,-0.0037181464813980103
2,0.005271995592014984,-0.003760259867693538
2,0.005477116945355416,-0.003832550988517945
2,0.005557760979996218,-0.003859446551749029
2,0.005810765113236687,-0.003946955495637887
2,0.005843526367977452,-0.003957753009673404
2,0.0061292917559586865,-0.004052762561525301
2,0.006154242971940682,-0.004061360002757829
2,0.006415057143939924,-0.004143965895947705
2,0.006507763152465904,-0.0041757645098777635
2,0.0067008225319211585,-0.004236671684132371
2,0.006858837294559975,-0.004290169016997705
2,0.006986587919902393,-0.00433032274786612
2,0.0072088697861612825,-0.00440457352411764
2,0.007272353307883627,-0.004424389860030984
2,0.007558118695864861,-0.004517077946442754
2,0.007563953283246997,-0.004518978031237582
2,0.007843884083846096,-0.004599111556675304
2,0.007952071379282008,-0.004633382538357517
2,0.00812964947182733,-0.004683782530752908
2,0.008335697072820515,-0.0047477870454774584
2,0.008415414859808568,-0.004770634323748014
2,0.008701180247789802,-0.004859317286918613
2,0.008710054818405347,-0.0048621915525974
2,0.008986945635771036,-0.0049417673092209315
2,0.009094090971507412,-0.004976596059717335
2,0.00927271102375227,-0.005029662039028739
2,0.00946042140850965,-0.005091000566837277
2,0.009558476411733505,-0.005120773473523626
2,0.00981920208794867,-0.005205405073957212
2,0.009844241799714739,-0.005213038435270223
2,0.010130007187695973,-0.005299908325692609
2,0.010190942952085193,-0.005319809581077153
2,0.010415772575677208,-0.005386205562518559
2,0.01056456420375514,-0.005434214088197088
2,0.010701537963658442,-0.005474929452858669
2,0.010933538965837443,-0.00554861859531703
2,0.01098730335163968,-0.0055643309170424265
2,0.011273068739620914,-0.005647230094095973
2,0.01132599864933442,-0.005663023102436965
2,0.011558834127602148,-0.005723711736610435
2,0.011749588478299593,-0.005777427609556907
2,0.011844599515583382,-0.00580132208221694
2,0.012130364903564617,-0.00587395090257164
2,0.012195921540519645,-0.005891832116676848
2,0.012416130291545851,-0.005943474378665565
2,0.012645187462530919,-0.006006236623796784
2,0.012701895679527085,-0.006020370016511036
2,0.012987661067508323,-0.006096910917778599
2,0.01306476295778198,-0.006120641130916725
2,0.013273426455489557,-0.00617890460303515
2,0.013447016579640304,-0.00623504563803666
2,0.013559191843470793,-0.006268588649374814
2,0.013804098595705649,-0.0063494501451566016
2,0.013844957231452024,-0.006362222650995768
2,0.01413072261943326,-0.006454041147857477
2,0.014160467752432284,-0.006463854652276536
2,0.014416488007414498,-0.006540452846058022
2,0.014536650457661306,-0.006578259159396478
2,0.014702253395395729,-0.006624912857895741
2,0.014936938151436032,-0.006692663666516413
2,0.014988018783376966,-0.006706088688673157
2,0.015273784171358197,-0.006775592884934749
2,0.015397312672692072,-0.006807068173636355
2,0.015559549559339435,-0.006842754378295478
2,0.015845314947320666,-0.006909203266142158
2,0.015894884790731072,-0.0069214726807562965
2,0.016131080335301903,-0.006971376000459056
2,0.016385039914152154,-0.007035877187876231
2,0.01641684572328314,-0.00704325249963543
2,0.016702611111264372,-0.007114388288107022
2,0.01682285554057879,-0.007150281694996173
2,0.01698837649924561,-0.007195546505483728
2,0.017205474213961913,-0.007264686202116108
2,0.01727414188722684,-0.007285204547115634
2,0.017558409226051442,-0.007379090709236049
2,0.017559907275208078,-0.007379565843063154
2,0.01784567266318931,-0.007471850041365747
2,0.01790842999641477,-0.0074934952163559845
2,0.018131438051170547,-0.007565655798758909
2,0.018256067436521604,-0.007607899723475926
2,0.018417203439151777,-0.007658207378751792
2,0.01861933289888213,-0.007722304230595861
2,0.018702968827133015,-0.007746808903161049
2,0.018988734215114253,-0.007827556328362203
2,0.01902266047792086,-0.007836708737715803
2,0.019274499603095484,-0.007894718197092344
2,0.019515454309938875,-0.007951113244835745
2,0.01956026499107672,-0.00796031921607718
2,0.019846030379057952,-0.008011936666806834
2,0.020116488652778434,-0.00806551775195568
2,0.02013179576703919,-0.008068189330370458
2,0.02041756115502042,-0.008117718104775845
2,0.020696900968161402,-0.008179922259075621
2,0.02070332654300166,-0.008181223158018855
2,0.02098909193098289,-0.008245870187325307
2,0.021154627237581207,-0.008294326766195556
2,0.021274857318964127,-0.008327028047198027
2,0.021525429173487747,-0.008408731273315498
2,0.021560622706945365,-0.008419793277738057
2,0.021846388094926596,-0.008521899744256923
2,0.021849636796555688,-0.008523135780435433
2,0.022132153482907833,-0.008627478006643456
2,0.02215804415462824,-0.008637540287555374
2,0.022417918870889064,-0.008735067269382467
2,0.022462589780786902,-0.008751944794675313
2,0.022703684258870302,-0.008839069439650602
2,0.022781326143547626,-0.008866349301795251
2,0.022989449646851533,-0.008933626065126817
2,0.02314514230071925,-0.00898075380891519
2,0.02327521503483277,-0.009015733275212576
2,0.023560980422814008,-0.00908021389499472
2,0.023646105386499874,-0.009095158316035128
2,0.02384674581079524,-0.00912375920852403
2,0.024132511198776477,-0.009151399336799971
2,0.024418276586757708,-0.009172993411663099
2,0.024704041974738945,-0.009200391569645108
2,0.02476131331614819,-0.009209562823155066
2,0.024989807362720176,-0.009241639010981826
2,0.025275572750701414,-0.009315875206169534
2,0.025296919496887157,-0.009323967330275008
2,0.02556133813868265,-0.009425320380347359
2,0.02558858475645402,-0.009438371837394946
2,0.02581686017648883,-0.009552776344514884
2,0.025847103526663882,-0.009567938007931225
2,0.02603223935184869,-0.009667180851634823
2,0.02613286891464512,-0.009723217839985098
2,0.0262475752825534,-0.009781585358754761
2,0.02641863430262635,-0.00987228269158154
2,0.02647297040009634,-0.0098959898658747
2,0.02670439969060759,-0.009994095688911854
2,0.02675327743353096,-0.010010394372994637
2,0.02699016507858882,-0.010079969497235105
2,0.027189867145057195,-0.010124798880114576
2,0.027275930466570057,-0.010141233638489379
2,0.027561695854551288,-0.010173437408462407
2,0.027847461242532526,-0.010194082551257236
2,0.028133226630513763,-0.01021216143316727
2,0.02841543854218279,-0.010239203387234518
2,0.028418992018494994,-0.010239493264874663
2,0.028704757406476232,-0.010276563254165587
2,0.028990522794457463,-0.010338225503746221
2,0.0290427853510115,-0.010353607894354456
2,0.0292762881824387,-0.010417314092958041
2,0.02942328864376833,-0.010468012401474394
2,0.02956205357041993,-0.010513918131471317
2,0.02974525612484332,-0.010582416908594332
2,0.02984781895840117,-0.010619306576709509
2,0.030054120588525482,-0.01069682141571427
2,0.0301335843463824,-0.010725548880581371
2,0.030371037291859942,-0.010811225922834209
2,0.030419349734363638,-0.01082797934498874
2,0.030705115122344875,-0.010924719259754866
2,0.030707933619154974,-0.010925630429954147
2,0.030990880510326106,-0.011008459090682252
2,0.031097774585836898,-0.011040034937074086
2,0.031276645898307344,-0.011087951245440427
2,0.03152540731470417,-0.011154439444194024
2,0.031562411286288575,-0.011163533939786285
2,0.03184817667426981,-0.01122754413901654
2,0.032024681240421835,-0.011268843951313966
2,0.03213394206225104,-0.011291523228673809
2,0.03241970745023228,-0.01134990442468939
2,0.03256876654093687,-0.011383248458433904
2,0.03270547283821352,-0.011410514954046947
2,0.03299123822619475,-0.011472685152828078
2,0.0330911179668979,-0.011497652965553842
2,0.03327700361417599,-0.011539653749107471
2,0.033544291882532086,-0.01161205747267378
2,0.03356276900215722,-0.011616744689673822
2,0.033848534390138456,-0.011694677059473389
2,0.033950402024876494,-0.011726461979793719
2,0.03413429977811969,-0.011779857206966903
2,0.034324954267753886,-0.011840866486913657
2,0.034420065166100924,-0.011869572857778619
2,0.03468953429765331,-0.011955270994033595
2,0.03470583055408216,-0.011960162906805972
2,0.03499159594206339,-0.012042386288818376
2,0.03508508534605129,-0.012069675501153534
2,0.03527736133004463,-0.012120700281164416
2,0.0355163565291576,-0.012184080008273476
2,0.03556312671802586,-0.012195478101375713
2,0.0358488921060071,-0.012258783090444546
2,0.036021070076974145,-0.012298484515393414
2,0.03613465749398833,-0.012322026950213023
2,0.03642042288196957,-0.01238297826549472
2,0.03654030151162218,-0.012412889022513352
2,0.0367061882699508,-0.01245113401974134
2,0.03696808856000893,-0.01252729352963329
2,0.036991953657932036,-0.012533999954357672
2,0.037277719045913274,-0.012630556146635219
2,0.03730568050292271,-0.012641698036753229
2,0.037563484433894505,-0.012743898015474625
2,0.03759186865344086,-0.012756102543873167
2,0.03784924982187575,-0.012867329235955441
2,0.03785671359927294,-0.012870507050993105
2,0.038131345537650754,-0.012984911558113042
2,0.03813501520985697,-0.012986351859053748
2,0.03842078059783821,-0.013082864517153162
2,0.03848272954168737,-0.013099316065232982
2,0.03870654598581944,-0.013149631546456311
2,0.03899231137380068,-0.013185623551443005
2,0.03927807676178191,-0.01319145607155797
2,0.03956384214976315,-0.0131780892906271
2,0.039849607537744386,-0.013168190237232012
2,0.04013537292572562,-0.013187665805434855
2,0.040239857613480645,-0.013213720572352924
2,0.040421138313706854,-0.013259518915808025
2,0.04056292697560465,-0.013328125079472862
2,0.040706903701688085,-0.013405126780432744
2,0.040761402526119817,-0.0134425295865928
2,0.040909285670509436,-0.013556934093712739
2,0.04099266908966932,-0.01362546992489488
2,0.04105045210038649,-0.013671338600832677
2,0.04118072576821438,-0.013785743107952615
2,0.041278434477650554,-0.013875011428016303
2,0.041314436354802045,-0.013900147615072554
2,0.041472979098771755,-0.014014552122192492
2,0.04156419986563179,-0.0140787096642149
2,0.041668448554558285,-0.014128956629312434
2,0.04184996525361303,-0.01421226531595069
2,0.04197436890196703,-0.014243361136432372
2,0.04213573064159426,-0.014275859217805085
2,0.0424214960295755,-0.014277920985965559
2,0.042658658421878395,-0.014243361136432372
2,0.04270726141755673,-0.014233832974580132
2,0.042993026805537966,-0.014161725823801506
2,0.043175788421356276,-0.014128956629312434
2,0.0432787921935192,-0.014105652976075404
2,0.043564557581500435,-0.014104750712505006
2,0.043646108859021426,-0.014128956629312434
2,0.04385032296948167,-0.014194308296927728
2,0.043924892180979926,-0.014243361136432372
2,0.044074157201147886,-0.01435776564355231
2,0.04413608835746291,-0.0144092656964423
2,0.04420088833707837,-0.014472170150672248
2,0.044301900765545556,-0.014586574657792187
2,0.04439264132021642,-0.014700979164912125
2,0.044421853745444134,-0.014733849654247684
2,0.04450900638660258,-0.014815383672032063
2,0.04461682350976561,-0.014929788179152
2,0.04470761913342537,-0.01502170823160873
2,0.04474323393049933,-0.01504419268627194
2,0.04492893492888196,-0.01515859719339188
2,0.04499338452140661,-0.015194310189275022
2,0.04527120262448299,-0.01527300170051182
2,0.045279149909387854,-0.015274866616932899
2,0.04537262948725517,-0.01527300170051182
2,0.04556491529736907,-0.01526725760126174
2,0.04585068068535031,-0.01518786735306574
2,0.045930579256855904,-0.015158597193391882
2,0.04613644607333155,-0.015066852065220689
2,0.04620337245903597,-0.01504419268627194
2,0.046422211461312785,-0.01495212462700789
2,0.04658138656280194,-0.014929788179152002
2,0.04670797684929402,-0.014906558731006662
2,0.04680386005712553,-0.014929788179152002
2,0.046993742237275246,-0.014983171418476715
2,0.047070851423215584,-0.01504419268627194
2,0.04718605231340468,-0.015158597193391882
2,0.04727158230356269,-0.01527300170051182
2,0.047279507625256484,-0.015284756148830262
2,0.0473404480299112,-0.015387406207631758
2,0.04739521783039556,-0.015501810714751697
2,0.04744074458312739,-0.015616215221871635
2,0.04748129003277596,-0.01573061972899157
2,0.04752062980852276,-0.01584502423611151
2,0.047561725872974116,-0.01595942874323145
2,0.04756527301323772,-0.01596743360838202
2,0.047638102032961205,-0.01607383325035139
2,0.047707481743656126,-0.01618823775747133
2,0.04777143216474547,-0.016302642264591268
2,0.0478398829570945,-0.016417046771711206
2,0.04785103840121896,-0.016431354719088343
2,0.04797652459248419,-0.016531451278831145
2,0.04809441483092024,-0.016645855785951083
2,0.04813680378920018,-0.016680958890636255
2,0.048292210115919984,-0.01676026029307102
2,0.04842256917718142,-0.016826418319057256
2,0.04858856998021924,-0.01687466480019096
2,0.04870833456516266,-0.01690263148596872
2,0.048994099953143896,-0.016914503786927246
2,0.04927051189461382,-0.01687466480019096
2,0.049279865341125134,-0.01687275373187146
2,0.04955915296162723,-0.01676026029307102
2,0.04956563072910636,-0.01675739418389104
2,0.0497208710198271,-0.016645855785951083
2,0.049851396117087596,-0.016559221150200254
2,0.049884920962093314,-0.016531451278831145
2,0.04999889077277139,-0.016417046771711206
2,0.050124342092763036,-0.016302642264591268
2,0.050137161505068834,-0.016291080120112184
2,0.05024483247183696,-0.01618823775747133
2,0.05036296827791818,-0.01607383325035139
2,0.05042292689305007,-0.01601817528979917
2,0.050526158521471784,-0.015959428743231453
2,0.05070869228103131,-0.01584930584009665
2,0.05075160471296172,-0.01584502423611151
2,0.05099445766901253,-0.015815522765884993
2,0.051063887010572136,-0.01584502423611151
2,0.05128022305699377,-0.01595172721411664
2,0.05128745088471459,-0.01595942874323145
2,0.05138704852691052,-0.01607383325035139
2,0.051465878518963934,-0.01618823775747133
2,0.051532044007338955,-0.016302642264591268
2,0.05156598844497501,-0.016366772327311346
2,0.05159354243226057,-0.016417046771711206
2,0.05165286038673439,-0.016531451278831145
2,0.0517047960021588,-0.016645855785951083
2,0.05175368500521373,-0.01676026029307102
2,0.0518034732637292,-0.01687466480019096
2,0.051851753832956246,-0.016973096938351313
2,0.05186500657903694,-0.016989069307310898
2,0.05196225682717606,-0.01710347381443084
2,0.05204663197801272,-0.017217878321550778
2,0.05213326692117906,-0.017332282828670716
2,0.05213751922093746,-0.017336628290440272
2,0.05229756356899094,-0.017446687335790655
2,0.05242328460891871,-0.017542723205479078
2,0.052464291368029714,-0.017561091842910593
2,0.052709049996899945,-0.01766471374542701
2,0.05275587043386995,-0.01767549635003053
2,0.05299481538488118,-0.017716776564463202
2,0.05328058077286242,-0.0177154400205264
2,0.053500581082898555,-0.01767549635003053
2,0.053566346160843645,-0.01765963489959599
2,0.05380480758091855,-0.017561091842910593
2,0.05385211154882488,-0.017539810023895125
2,0.05399803371912537,-0.017446687335790655
2,0.05413787693680612,-0.017358292644742188
2,0.05417564296481965,-0.017332282828670716
2,0.05431643296947856,-0.017217878321550778
2,0.05442364232478736,-0.017134465944101923
2,0.054471697624059,-0.01710347381443084
2,0.05462814387876371,-0.016989069307310898
2,0.05470940771276858,-0.01692881876598673
2,0.05484415374947929,-0.01687466480019096
2,0.05499517310074982,-0.016805834510294215
2,0.05528093848873106,-0.016799290611283477
2,0.0554362208410796,-0.01687466480019096
2,0.055566703876712295,-0.016952254515064304
2,0.05559963607887399,-0.016989069307310898
2,0.0556883744962473,-0.01710347381443084
2,0.05575838414295321,-0.017217878321550778
2,0.05581570462652254,-0.017332282828670716
2,0.05585246926469353,-0.017414892838853446
2,0.05586792289227594,-0.017446687335790655
2,0.05592158741054471,-0.017561091842910593
2,0.055968825997165586,-0.01767549635003053
2,0.056012767657577484,-0.01778990085715047
2,0.05605624075127137,-0.017904305364270408
2,0.056102603821666465,-0.01801870987139035
2,0.05613823465267476,-0.018091821596356042
2,0.056172383977051446,-0.018133114378510288
2,0.056265797692600324,-0.018247518885630226
2,0.05634900494574065,-0.018361923392750164
2,0.056424000040655994,-0.01845338398610444
2,0.05645879377602179,-0.018476327899870103
2,0.056632497863719614,-0.01859073240699004
2,0.05670976542863723,-0.018638414022971953
2,0.05691919159935824,-0.01870513691410998
2,0.05699553081661847,-0.018724908653825603
2,0.057281296204599694,-0.01872516123732668
2,0.057365993767339835,-0.01870513691410998
2,0.05756706159258093,-0.018644910172698148
2,0.057678190725887125,-0.018590732406990038
2,0.05785282698056217,-0.01849562435340891
2,0.0578860341597002,-0.018476327899870106
2,0.05804385985376468,-0.018361923392750164
2,0.05813859236854341,-0.01829094852592109
2,0.0582156761613509,-0.018247518885630226
2,0.05838020794878078,-0.018133114378510288
2,0.058424357756524645,-0.018098873905504503
2,0.05865379925469898,-0.01801870987139035
2,0.05871012314450587,-0.01799242822521299
2,0.05887076976769878,-0.01801870987139035
2,0.058995888532487106,-0.018047488985324836
2,0.05907621927869394,-0.018133114378510288
2,0.059144697607224544,-0.018247518885630226
2,0.05918471843633266,-0.018361923392750164
2,0.05920463649704166,-0.018476327899870103
2,0.05921227671381147,-0.01859073240699004
2,0.059211021225743704,-0.01870513691410998
2,0.05920468944446096,-0.018819541421229918
2,0.059195765109132006,-0.018933945928349856
2,0.05918571538766787,-0.019048350435469798
2,0.059176019092375215,-0.019162754942589736
2,0.05916774416806004,-0.019277159449709674
2,0.059161703589913045,-0.01939156395682961
2,0.05915900723466841,-0.01950596846394955
2,0.05916026547018409,-0.01962037297106949
2,0.05916639744579556,-0.019734777478189428
2,0.05917755729870264,-0.019849181985309366
2,0.05919337411157827,-0.019963586492429304
2,0.059213881919334174,-0.020077990999549246
2,0.059239188036642604,-0.020192395506669184
2,0.05927109301498671,-0.020306800013789122
2,0.059281653920468344,-0.020334737918240278
2,0.05935213643199415,-0.02042120452090906
2,0.059432359655134034,-0.020535609028029
2,0.05949997451985585,-0.020650013535148937
2,0.05956741930844958,-0.020760533628513565
2,0.05957276520883169,-0.020764418042268876
2,0.05973149501079565,-0.020878822549388814
2,0.059853184696430806,-0.020992164339683757
2,0.05985545742501747,-0.020993227056508756
2,0.060114052063218334,-0.021107631563628694
2,0.060138950084412036,-0.021117656979263176
2,0.06042471547239328,-0.021156074148879843
2,0.06071048086037452,-0.021128647046149775
2,0.0607795647656474,-0.021107631563628694
2,0.06099624624835576,-0.021025258270677645
2,0.061067547255319245,-0.020993227056508756
2,0.06127873984354949,-0.020878822549388814
2,0.06128201163633698,-0.020876901927928293
2,0.0615082287908594,-0.020764418042268876
2,0.06156777702431822,-0.02072822204777859
2,0.061853542412299456,-0.02067032859874908
2,0.062049362061451216,-0.020764418042268876
2,0.062139307800280694,-0.020858444707110096
2,0.062149481666440125,-0.020878822549388814
2,0.0621883120037944,-0.020993227056508756
2,0.06220762544817356,-0.021107631563628694
2,0.06221347648502093,-0.021222036070748632
2,0.06221017186170839,-0.02133644057786857
2,0.062199801451643395,-0.02145084508498851
2,0.062184656616300564,-0.021565249592108447
2,0.0621672920993811,-0.021679654099228386
2,0.062151875510892136,-0.021794058606348324
2,0.06214402755436479,-0.021908463113468262
2,0.06214860265092053,-0.022022867620588204
2,0.06216815529453223,-0.022137272127708142
2,0.0622013117124756,-0.02225167663482808
2,0.062242815404885674,-0.02236608114194802
2,0.062287242826541404,-0.022480485649067957
2,0.06233132728984274,-0.022594890156187895
2,0.062376397636506375,-0.022709294663307834
2,0.06242507318826193,-0.022815685029207132
2,0.06243382024578454,-0.022823699170427772
2,0.06255653399333516,-0.022938103677547714
2,0.06264567016930059,-0.023052508184667652
2,0.06271083857624316,-0.023136241267195542
2,0.06275622706122834,-0.02316691269178759
2,0.0629043005140199,-0.02328131719890753
2,0.06299660396422439,-0.0233655507142448
2,0.06305046066480603,-0.023395721706027467
2,0.06323194460938573,-0.02351012621314741
2,0.06328236935220563,-0.023542449470122878
2,0.06345550370290245,-0.023624530720267344
2,0.06356813474018685,-0.02368152891408639
2,0.06371200983941652,-0.023738935227387282
2,0.06385390012816809,-0.023793925661312526
2,0.064034401463466,-0.02385333973450722
2,0.06413966551614933,-0.02388441142187496
2,0.06442543090413057,-0.02395580676334793
2,0.06448236599083985,-0.023967744241627162
2,0.0647111962921118,-0.0240044692812422
2,0.06499696168009304,-0.02403976670332872
2,0.06528272706807427,-0.024064060074105102
2,0.0655684924560555,-0.024073995150481906
2,0.06585425784403674,-0.024068406254809462
2,0.06614002323201798,-0.024048775764355837
2,0.0664257886199992,-0.024018494388317987
2,0.06671155400798044,-0.02398006013968155
2,0.06677944131093357,-0.023967744241627162
2,0.06699731939596168,-0.023919380443672027
2,0.06727982794978814,-0.02385333973450722
2,0.06728308478394292,-0.02385241088977822
2,0.06756885017192416,-0.023756914986145048
2,0.06761365120576479,-0.023738935227387282
2,0.06785461555990538,-0.023640355324034624
2,0.06788529104635022,-0.02362453072026734
2,0.06810640195539493,-0.023510126213147405
2,0.06814038094788662,-0.023493514464709583
2,0.06827434716771193,-0.023395721706027467
2,0.06842614633586785,-0.023306070865914536
2,0.06845445990087437,-0.02328131719890753
2,0.06857109559551655,-0.02316691269178759
2,0.06871191172384909,-0.023064377220200175
2,0.06872226271044962,-0.023052508184667652
2,0.06880385120144628,-0.022938103677547714
2,0.06889499168418436,-0.022823699170427772
2,0.06899767711183033,-0.02272700174778633
2,0.06900830364219872,-0.022709294663307834
2,0.06906198839516058,-0.022594890156187895
2,0.06911272408791855,-0.022480485649067957
2,0.06916621587285773,-0.02236608114194802
2,0.06922634526341126,-0.02225167663482808
2,0.06928344249981155,-0.022153057282673607
2,0.06928831033354983,-0.022137272127708142
2,0.06931580290714298,-0.022022867620588204
2,0.06933924748447372,-0.021908463113468262
2,0.06935946236796003,-0.021794058606348324
2,0.069377713980746,-0.021679654099228386
2,0.06939496059778165,-0.021565249592108447
2,0.06941190396255338,-0.02145084508498851
2,0.06942948857783576,-0.02133644057786857
2,0.06944861255740178,-0.021222036070748632
2,0.06947101470432597,-0.021107631563628694
2,0.06949777909375528,-0.020993227056508756
2,0.06953074325829249,-0.020878822549388814
2,0.0695692078877928,-0.020772263938615577
2,0.06957252131128369,-0.020764418042268876
2,0.06962838273864524,-0.020650013535148934
2,0.06970161965107197,-0.020535609028029
2,0.06979943725863769,-0.02042120452090906
2,0.06985497327577403,-0.020366948491097027
2,0.07000241409429515,-0.020306800013789122
2,0.07014073866375527,-0.020259623514472726
2,0.07042650405173649,-0.0202981531017701
2,0.07044206373929102,-0.020306800013789122
2,0.07067342500314613,-0.02042120452090906
2,0.07071226943971773,-0.020437923053351688
2,0.0708463251382554,-0.020535609028029
2,0.07099803482769897,-0.020641986313983497
2,0.07100816741417636,-0.020650013535148937
2,0.07115451381105804,-0.020764418042268876
2,0.0712838002156802,-0.02086707763508655
2,0.07129942532265325,-0.020878822549388814
2,0.0714476161982649,-0.020993227056508756
2,0.07156956560366144,-0.02109349723839339
2,0.07158881507064269,-0.021107631563628694
2,0.07173693762700359,-0.021222036070748632
2,0.07185533099164265,-0.021321837368456553
2,0.0718752222592265,-0.02133644057786857
2,0.07202272936015404,-0.02145084508498851
2,0.0721410963796239,-0.021550063801343514
2,0.07216289277829986,-0.021565249592108447
2,0.07232038593159683,-0.021679654099228386
2,0.07242686176760514,-0.02175911337862358
2,0.07248559410970615,-0.021794058606348324
2,0.07267296856933592,-0.021908463113468266
2,0.07271262715558638,-0.021930613252139484
2,0.07293020184898788,-0.022022867620588204
2,0.0729983925435676,-0.02204950618865783
2,0.07328415793154884,-0.022115420076520932
2,0.07356992331953008,-0.022131846132779152
2,0.07385568870751132,-0.022094460866937334
2,0.07413532243356225,-0.022022867620588204
2,0.07414145409549255,-0.022020948948067786
2,0.07442721948347378,-0.021916198716350418
2,0.07445312721156068,-0.02190846311346826
2,0.07471298487145502,-0.021812102687234818
2,0.07480614232384232,-0.021794058606348324
2,0.07499875025943625,-0.02174542706665358
2,0.07528451564741749,-0.021757326021338428
2,0.07537162406711115,-0.021794058606348324
2,0.07556314249477843,-0.021908463113468262
2,0.07557028103539871,-0.021914287737867057
2,0.07565380310163539,-0.022022867620588204
2,0.07571371540368259,-0.022137272127708142
2,0.07575331899284822,-0.022251676634828077
2,0.07577775145717101,-0.02236608114194802
2,0.07579120849482719,-0.022480485649067957
2,0.07579675969516007,-0.022594890156187895
2,0.07579680730099736,-0.022709294663307834
2,0.07579331222059128,-0.022823699170427772
2,0.07578813229383838,-0.022938103677547714
2,0.07578242803535196,-0.02305250818466765
2,0.07577733443760702,-0.02316691269178759
2,0.07577376923879757,-0.02328131719890753
2,0.07577245213516508,-0.023395721706027467
2,0.07577386694369065,-0.023510126213147405
2,0.07577849524229131,-0.02362453072026734
2,0.07578660839337752,-0.023738935227387282
2,0.0757983294478851,-0.02385333973450722
2,0.07581415069469358,-0.023967744241627162
2,0.07583455342108181,-0.0240821487487471
2,0.07585604642337995,-0.024176223166006615
2,0.07586653056961365,-0.02419655325586704
2,0.07593146116748532,-0.02431095776298698
2,0.07598953664395036,-0.024425362270106915
2,0.07604189710690648,-0.024539766777226853
2,0.0760926923526437,-0.02465417128434679
2,0.07614181181136119,-0.024752189059205766
2,0.07615946107999891,-0.024768575791466733
2,0.07627810562672839,-0.02488298029858667
2,0.0763674747578914,-0.02499738480570661
2,0.07642757719934243,-0.02507054741444057
2,0.07648893876192954,-0.025111789312826545
2,0.07663788439886973,-0.025226193819946487
2,0.07671334258732367,-0.025287046012721495
2,0.07681821929482525,-0.025340598327066425
2,0.07699910797530489,-0.02544106757433668
2,0.07703644397435162,-0.025455002834186363
2,0.07728487336328613,-0.0255367193832704
2,0.07743141982080848,-0.025569407341306305
2,0.07757063875126737,-0.02559292744562714
2,0.0778564041392486,-0.02560569918921346
2,0.07814216952722983,-0.02558415214789754
2,0.07821371879499395,-0.0255694073413063
2,0.07842793491521106,-0.025514587567677428
2,0.07858657346647696,-0.025455002834186363
2,0.0787137003031923,-0.025403588572592367
2,0.07881852603560244,-0.02534059832706643
2,0.07899946569117354,-0.025239640504489853
2,0.0790162259127844,-0.025226193819946487
2,0.0791355077780867,-0.02511178931282655
2,0.07928523107915478,-0.02499846150997874
2,0.07928623531097322,-0.02499738480570661
2,0.07937146233351342,-0.02488298029858667
2,0.07945890742247423,-0.024768575791466733
2,0.07956954806740832,-0.02465417128434679
2,0.079570996467136,-0.024652686129510177
2,0.0796392378544815,-0.024539766777226853
2,0.07970629068882487,-0.024425362270106915
2,0.07977926514722938,-0.024310957762986977
2,0.07985676185511723,-0.024207682222281104
2,0.07986469779735549,-0.024196553255867035
2,0.07993853174099119,-0.024082148748747097
2,0.08001415445121612,-0.023967744241627162
2,0.08009713180826353,-0.02385333973450722
2,0.08014252724309848,-0.023794731376678608
2,0.0802019387440116,-0.02373893522738728
2,0.08032488082971062,-0.023624530720267344
2,0.08042829263107971,-0.023534744803493945
2,0.08049021149256261,-0.023510126213147405
2,0.08071405801906097,-0.0234201783629433
2,0.08099982340704218,-0.02342820975115492
2,0.0812035076797914,-0.023510126213147402
2,0.08128558879502341,-0.023541864756155842
2,0.08141279549441907,-0.023624530720267344
2,0.08157135418300465,-0.0237350077270288
2,0.08157649481399451,-0.023738935227387282
2,0.08171290047063934,-0.02385333973450722
2,0.08182010884991375,-0.023967744241627162
2,0.08185711957098588,-0.02401795556298239
2,0.08190783010224481,-0.0240821487487471
2,0.08197299693099806,-0.02419655325586704
2,0.08201470501945106,-0.024310957762986977
2,0.08203718849358413,-0.024425362270106915
2,0.08204319869067325,-0.02453976677722685
2,0.08203480961759788,-0.02465417128434679
2,0.08201352108619392,-0.024768575791466733
2,0.08197960399559673,-0.02488298029858667
2,0.08193249125213264,-0.02499738480570661
2,0.08186826324283587,-0.02511178931282655
2,0.08185711957098589,-0.02512714317549917
2,0.08181095854013117,-0.025226193819946487
2,0.08175150825925409,-0.025340598327066425
2,0.08168332811063089,-0.025455002834186363
2,0.08159630428802483,-0.0255694073413063
2,0.08157135418300465,-0.025596905904970813
2,0.08152777401749267,-0.02568381184842624
2,0.08147227309317698,-0.02579821635554618
2,0.08141354098821085,-0.025912620862666116
2,0.08134179962606962,-0.026027025369786058
2,0.08128558879502341,-0.026102131983245756
2,0.08127109899341893,-0.026141429876905996
2,0.08123567612965246,-0.026255834384025935
2,0.08120470312761073,-0.026370238891145873
2,0.08117629990796024,-0.02648464339826581
2,0.08114888726078749,-0.026599047905385753
2,0.08112264648039046,-0.026713452412505688
2,0.08109797406934019,-0.02682785691962563
2,0.08107673322666521,-0.026942261426745565
2,0.08106048129319941,-0.027056665933865506
2,0.08105036993892306,-0.027171070440985448
2,0.08104751471540196,-0.027285474948105383
2,0.08105189361102498,-0.027399879455225318
2,0.08106277205381926,-0.02751428396234526
2,0.08107915740042382,-0.0276286884694652
2,0.08109961584099382,-0.027743092976585136
2,0.08112260712446487,-0.027857497483705078
2,0.081146943958371,-0.027971901990825013
2,0.08117144142192928,-0.028086306497944954
2,0.08119624438611926,-0.02820071100506489
2,0.08122189070644614,-0.02831511551218483
2,0.08124913744313562,-0.02842952001930477
2,0.08127956352973448,-0.028543924526424708
2,0.0812855887950234,-0.028562454444976446
2,0.08135287028341459,-0.02865832903354465
2,0.08141830919745786,-0.028772733540664584
2,0.08147099950757139,-0.028887138047784526
2,0.08151785067425571,-0.029001542554904468
2,0.08156650909674522,-0.029115947062024403
2,0.08157135418300464,-0.029125306552485495
2,0.08167208850518506,-0.029230351569144337
2,0.08175214390010638,-0.02934475607626428
2,0.08181866662461469,-0.02945916058338422
2,0.08185711957098589,-0.029519311887183708
2,0.081921902855024,-0.029573565090504156
2,0.0820328415845277,-0.029687969597624098
2,0.08212021901055559,-0.029802374104744032
2,0.08214288495896711,-0.029828432959919198
2,0.08226442004921863,-0.029916778611863974
2,0.08238158269695571,-0.030031183118983912
2,0.08242865034694835,-0.03007618371123899
2,0.08253812662676227,-0.03014558762610385
2,0.08268139288620306,-0.03025999213322379
2,0.08271441573492959,-0.030285295152766966
2,0.08287222594410362,-0.030374396640343727
2,0.08300018112291083,-0.03046174766620999
2,0.08305352717424246,-0.03048880114746367
2,0.0832591839824426,-0.030603205654583604
2,0.08328594651089208,-0.030617923189847157
2,0.08350233777400022,-0.030717610161703546
2,0.08357171189887329,-0.030751033997689324
2,0.08376547131585232,-0.03083201466882348
2,0.08385747728685453,-0.03087038951902062
2,0.08405975188154573,-0.030946419175943426
2,0.08414324267483575,-0.030976291908892548
2,0.0844009109581308,-0.031060823683063357
2,0.084429008062817,-0.0310692283266838
2,0.08471477345079823,-0.03113837764330437
2,0.08488348605900932,-0.0311752281901833
2,0.08500053883877946,-0.031195084981062077
2,0.0852863042267607,-0.031225136972460796
2,0.08557206961474194,-0.031233633193797197
2,0.08585783500272318,-0.031214380385791933
2,0.08608952706974698,-0.0311752281901833
2,0.0861436003907044,-0.031162925017630384
2,0.08642936577868564,-0.031067332833003048
2,0.08644336478032899,-0.03106082368306336
2,0.08666112484900651,-0.030946419175943422
2,0.08671513116666688,-0.03091899452773837
2,0.08684072042113522,-0.03083201466882348
2,0.08700089655464811,-0.030727265591651093
2,0.08701555553193628,-0.030717610161703546
2,0.08715585476873712,-0.030603205654583604
2,0.08728666194262935,-0.030500219640360638
2,0.08730591034656811,-0.03048880114746367
2,0.08745757446783498,-0.030374396640343727
2,0.08757242733061057,-0.030277307120927594
2,0.08761335152226628,-0.03025999213322379
2,0.087805275264807,-0.03014558762610385
2,0.08785819271859181,-0.030104042285395847
2,0.08814395810657305,-0.030052970328996183
2,0.08823570745796022,-0.03014558762610385
2,0.08828756144247588,-0.030259992133223793
2,0.08830702748415489,-0.030374396640343727
2,0.08831003487817146,-0.03048880114746367
2,0.08830265422677494,-0.030603205654583604
2,0.08828815552368771,-0.030717610161703546
2,0.0882685051792182,-0.03083201466882348
2,0.08824387523784608,-0.030946419175943422
2,0.08821301946975847,-0.031060823683063364
2,0.08817364201023778,-0.0311752281901833
2,0.08814395810657305,-0.031243746725825448
2,0.08813296056322628,-0.03128963269730324
2,0.08810690073887115,-0.031404037204423176
2,0.08808342434472906,-0.03151844171154312
2,0.08806233984972334,-0.03163284621866305
2,0.08804311400189417,-0.031747250725782994
2,0.08802541892959886,-0.03186165523290293
2,0.08800941721301342,-0.03197605974002287
2,0.08799557260052712,-0.032090464247142805
2,0.08798443773227413,-0.03220486875426275
2,0.08797669357591492,-0.03231927326138269
2,0.0879727139560677,-0.032433677768502624
2,0.08797259496755136,-0.032548082275622565
2,0.08797627816366924,-0.0326624867827425
2,0.08798330127478893,-0.03277689128986244
2,0.08799313172661352,-0.03289129579698238
2,0.08800529451981516,-0.03300570030410232
2,0.08801924142181605,-0.033120104811222253
2,0.088034521426996,-0.033234509318342195
2,0.08805099170147637,-0.03334891382546214
2,0.08806861025715226,-0.03346331833258207
2,0.08808746490655017,-0.033577722839702014
2,0.08810810172162087,-0.03369212734682195
2,0.08813105460613266,-0.03380653185394188
2,0.08814395810657305,-0.03386215145495763
2,0.08817436946609641,-0.033920936361061825
2,0.08822931056215523,-0.03403534086818177
2,0.08827575428726836,-0.0341497453753017
2,0.08831599453259922,-0.03426414988242164
2,0.0883531524375535,-0.034378554389541585
2,0.08838978673727377,-0.03449295889666152
2,0.08842930223197577,-0.03460736340378146
2,0.08842972349455429,-0.034608380297288674
2,0.08851673328014847,-0.0347217679109014
2,0.08858281311997937,-0.03483617241802134
2,0.08863791402258785,-0.03495057692514127
2,0.08869054798178391,-0.03506498143226121
2,0.08871548888253551,-0.03511198056183606
2,0.0887818147861403,-0.03517938593938115
2,0.08887190872167247,-0.03529379044650109
2,0.08894441979329266,-0.03540819495362103
2,0.08900125427051675,-0.035497911289570167
2,0.08903030767466989,-0.03552259946074097
2,0.08915122633649296,-0.03563700396786091
2,0.08924254736614562,-0.035751408474980845
2,0.08928701965849797,-0.03580387753224678
2,0.08937100244154159,-0.035865812982100786
2,0.08949473132359885,-0.03598021748922073
2,0.08957278504647923,-0.036058694856338704
2,0.08962819637205274,-0.03609462199634066
2,0.08978004085338769,-0.036209026503460605
2,0.08985855043446046,-0.03627434177309755
2,0.0899418577315886,-0.03632343101058054
2,0.09010649505426221,-0.03643783551770048
2,0.09014431582244169,-0.03646399242750201
2,0.09030524476110166,-0.036552240024820416
2,0.09043008121042292,-0.03663046646868892
2,0.09050253166805801,-0.03666664453194036
2,0.09070641086952216,-0.03678104903906029
2,0.09071584659840416,-0.03678617155456189
2,0.09094542006835465,-0.036895453546180235
2,0.0910016119863854,-0.03692352236276528
2,0.09119393240388574,-0.037009858053300176
2,0.09128737737436662,-0.03705290121268313
2,0.09145695658057384,-0.037124262560420104
2,0.09157314276234788,-0.03717300524745943
2,0.09174337409964989,-0.03723866706754005
2,0.0918589081503291,-0.03728063564341318
2,0.0920813779653676,-0.03735307157465999
2,0.09214467353831034,-0.037371324267839505
2,0.09243043892629157,-0.03743163857416014
2,0.09271424386934798,-0.03746747608177993
2,0.0927162043142728,-0.03746765608830974
2,0.09272227158826349,-0.03746747608177993
2,0.09300196970225404,-0.03745523075753425
2,0.09328773509023527,-0.03739111369260341
2,0.09337956776653192,-0.03735307157465999
2,0.0935735004782165,-0.03726644719165394
2,0.09361534142537245,-0.03723866706754005
2,0.09376279088820594,-0.03712426256042011
2,0.09385926586619774,-0.037057265822389135
2,0.09391108301631819,-0.037009858053300176
2,0.09401779873247673,-0.036895453546180235
2,0.09413894552358407,-0.03678104903906029
2,0.09414503125417897,-0.036775304795183414
2,0.09425732293684026,-0.03666664453194036
2,0.09437198978412635,-0.036552240024820416
2,0.0944307966421602,-0.036494559290938144
2,0.09454385040381139,-0.03643783551770048
2,0.09471656203014146,-0.036336174982825396
2,0.0950023274181227,-0.036355817170471705
2,0.0950902908199795,-0.03643783551770048
2,0.09517683680525485,-0.036552240024820416
2,0.09523209096485474,-0.03666664453194036
2,0.09526695685918582,-0.03678104903906029
2,0.09528809280610391,-0.03689122217908255
2,0.09528892623275992,-0.036895453546180235
2,0.0953069829767998,-0.037009858053300176
2,0.0953218743105907,-0.03712426256042011
2,0.09533517132011067,-0.03723866706754005
2,0.09534947251894269,-0.03735307157465999
2,0.09536713693380826,-0.03746747608177993
2,0.09538905714518159,-0.037581880588899864
2,0.09541511431931096,-0.037696285096019806
2,0.09544476286769672,-0.03781068960313974
2,0.09547736948635985,-0.03792509411025968
2,0.09551314536318165,-0.038039498617379625
2,0.09555482107336746,-0.03815390312449956
2,0.09557385819408515,-0.038193628383028165
2,0.09564617548536175,-0.0382683076316195
2,0.09573992412972028,-0.038382712138739436
2,0.09581917716117729,-0.03849711664585938
2,0.09585962358206639,-0.03854746777049982
2,0.0959518732149446,-0.03861152115297931
2,0.09608703298178248,-0.03872592566009925
2,0.09614538897004762,-0.03877465077480724
2,0.09626717932379711,-0.03884033016721919
2,0.09643115435802885,-0.03894284358769038
2,0.09645854583449211,-0.03895473467433913
2,0.09671691974601009,-0.03906734043961311
2,0.09672214534883034,-0.03906913918145907
2,0.09700268513399132,-0.039153520662029984
2,0.09711859509512252,-0.03918354368857901
2,0.09728845052197256,-0.03921856568424793
2,0.0975742159099538,-0.03926005187510294
2,0.09785998129793502,-0.039283083535544924
2,0.09814574668591626,-0.0392802971116578
2,0.0984315120738975,-0.03925184572533624
2,0.09871727746187875,-0.03920545584504199
2,0.09880632263296998,-0.039183543688579014
2,0.09900304284985997,-0.03912614056479314
2,0.09915944017816788,-0.03906913918145907
2,0.0992888082378412,-0.03901927349899359
2,0.09941246299223798,-0.03895473467433913
2,0.09957457362582244,-0.03887591315804855
2,0.09962591038674135,-0.03884033016721919
2,0.09979211686317141,-0.038725925660099254
2,0.09986033901380367,-0.03868598293233329
2,0.09993730437873775,-0.03861152115297931
2,0.10006622543766447,-0.03849711664585938
2,0.10014610440178491,-0.03844055847878201
2,0.10019399738412829,-0.038382712138739436
2,0.10028146541968014,-0.0382683076316195
2,0.10039730205156577,-0.03815390312449956
2,0.10043186978976613,-0.03812425479217666
2,0.10048444020947854,-0.038039498617379625
2,0.1005479945790349,-0.03792509411025968
2,0.10062010283982906,-0.03781068960313974
2,0.10071402125194327,-0.037696285096019806
2,0.10071763517774737,-0.037691885892186076
2,0.10076438618799896,-0.03758188058889987
2,0.10080646531172946,-0.03746747608177993
2,0.1008468224243023,-0.03735307157465999
2,0.10088705995672434,-0.03723866706754005
2,0.10092884851789216,-0.03712426256042011
2,0.10097281313285777,-0.037009858053300176
2,0.10100340056572862,-0.036931072778081
2,0.10101280091589226,-0.036895453546180235
2,0.10103991120376814,-0.03678104903906029
2,0.10106763157112879,-0.03666664453194036
2,0.10109731021367374,-0.036552240024820416
2,0.10113141196342182,-0.03643783551770048
2,0.10117175962263031,-0.03632343101058054
2,0.10122178329007742,-0.036209026503460605
2,0.10128463520677103,-0.03609462199634066
2,0.10128916595370985,-0.03608717629997605
2,0.10137216520900726,-0.03598021748922073
2,0.10148203271134593,-0.035865812982100786
2,0.10157493134169109,-0.03578509380033215
2,0.10165523697412288,-0.035751408474980845
2,0.10186069672967231,-0.03566951320719139
2,0.10214646211765355,-0.03566180472830706
2,0.10240994266124469,-0.035751408474980845
2,0.10243222750563478,-0.035761455850739116
2,0.10255970217315863,-0.035865812982100786
2,0.10264825239328162,-0.03598021748922073
2,0.10270125121692911,-0.03609462199634066
2,0.10271799289361602,-0.03616057503579506
2,0.10272984221802196,-0.036209026503460605
2,0.10274118966474735,-0.03632343101058054
2,0.10273634060725732,-0.03643783551770048
2,0.10271799289361601,-0.036548780967022756
2,0.10271756601642634,-0.036552240024820416
2,0.10269237866661612,-0.03666664453194036
2,0.10265943734436503,-0.03678104903906029
2,0.10261983537181629,-0.036895453546180235
2,0.10257421008057058,-0.037009858053300176
2,0.10252112629804856,-0.03712426256042011
2,0.10245568109025109,-0.03723866706754005
2,0.10243222750563478,-0.03727303410253523
2,0.10239788505360321,-0.03735307157465999
2,0.1023497720149141,-0.03746747608177993
2,0.10230202503160576,-0.037581880588899864
2,0.10225041033808023,-0.037696285096019806
2,0.10218960768545987,-0.03781068960313974
2,0.10214646211765355,-0.037879881479515765
2,0.10213034431364645,-0.03792509411025968
2,0.10209355146237785,-0.038039498617379625
2,0.10205938123613338,-0.03815390312449956
2,0.10202526381840059,-0.0382683076316195
2,0.1019883033965969,-0.038382712138739436
2,0.10194538122506046,-0.03849711664585938
2,0.10189287211770028,-0.03861152115297931
2,0.1018606967296723,-0.038672042300348305
2,0.10184665696079977,-0.038725925660099254
2,0.10181889834461592,-0.038840330167219196
2,0.10179158726741161,-0.03895473467433913
2,0.10176332096712021,-0.03906913918145907
2,0.10173214102614629,-0.03918354368857901
2,0.10169546910481536,-0.03929794819569895
2,0.10165046278340599,-0.039412352702818884
2,0.10159407739167785,-0.039526757209938826
2,0.10157493134169109,-0.03956305881011117
2,0.10155721311730062,-0.03964116171705876
2,0.101536306953634,-0.0397555662241787
2,0.10152180001703112,-0.03986997073129864
2,0.10151603007207813,-0.03998437523841858

